Strain Analysis by a Total Generalized Variation Regularized Optical Flow Model

In this paper we deal with the important problem of estimating the local strain tensor from a sequence of micro-structural images realized during deformation tests of engineering materials. Since the strain tensor is defined via the Jacobian of the displacement field, we propose to compute the displacement field by a variational model which takes care of properties of the Jacobian of the displacement field. In particular we are interested in areas of high strain. The data term of our variational model relies on the brightness invariance property of the image sequence. As prior we choose the second order total generalized variation of the displacement field. This prior splits the Jacobian of the displacement field into a smooth and a non-smooth part. The latter reflects the material cracks. An additional constraint is incorporated to handle physical properties of the non-smooth part for tensile tests. We prove that the resulting convex model has a minimizer and show how a primal-dual method can be applied to find a minimizer. The corresponding algorithm has the advantage that the strain tensor is directly computed within the iteration process. Our algorithm is further equipped with a coarse-to-fine strategy to cope with larger displacements. Numerical examples with simulated and experimental data demonstrate the very good performance of our algorithm. In comparison to state-of-the-art engineering software for strain analysis our method can resolve local phenomena much better.

==> images/strain/results_KIT3/min_max_values.txt <==
u1  -4.8802 6.8291 
u1x  -0.076497 0.021596 
u2  -1.4387 14.3295 
u2y  -0.037027 0.25919 
w11  -0.051058 0.0212 
w12  -0.065892 0.077281 
w21  -0.047443 0.011896 
w22  -0.015291 0.050807 
Values of u1, u2 in pixels, not Micrometers!

==> images/strain/results_Serie1/min_max_values.txt <==
u1  -20.1221 23.2004 
u1x  0.016309 0.4 
u2  -20.9564 14.1394 
u2y  -0.32673 0.23401 
w11  0.016658 0.12251 
w12  -0.046653 0.050216 
w21  -0.017548 0.087485 
w22  -0.077762 0.013485 
Values of u1, u2 in pixels, not Micrometers!

==> images/strain/results_Serie5/min_max_values.txt <==
u1  -27.4074 35.0664 
u1x  -0.016845 0.34412 
u2  -12.1051 11.6424 
u2y  -0.3702 0.22374 
w11  -0.017496 0.14921 
w12  -0.076554 0.035562 
w21  -0.082034 0.084901 
w22  -0.097744 0.028808 
Values of u1, u2 in pixels, not Micrometers!

==> images/strain/results_Serie58/min_max_values.txt <==
u1  -4.7846 13.6207 
u1x  -0.026828 0.25103 
Values of u1, u2 in Micrometers, conversion factor is 0.25

==> images/strain/results_Serie59/min_max_values.txt <==
u1  -17.1395 18.9171 
u1x  -0.00077067 0.1 
u2  -8.4323 2.7019 
u2y  -0.023566 0.016298 
w11  -0.00068703 0.073592 
w12  -0.019728 0.023572 
w21  -0.049149 0.035055 
w22  -0.0198 0.010816 
Values of u1, u2 in pixels, not Micrometers!

==> images/strain/results_Serie71/min_max_values.txt <==
u1  -12.8777 22.2995 
u1x  0.009607 0.1 
u2  -14.0994 13.5593 
u2y  -0.062421 -0.0037082 
w11  0.0095627 0.075597 
w12  -0.024802 0.026702 
w21  -0.061774 0.022773 
w22  -0.056662 -0.0055362 
Values of u1, u2 in pixels, not Micrometers!

==> images/strain/results_fatigue_new/min_max_values.txt <==
u1  -15.7738 19.927 
u1x  -0.068813 0.61347 
u2  -16.2733 16.5633 
u2y  -0.37798 0.17308 
w11  -0.025798 0.10592 
w12  -0.05961 0.043958 
w21  -0.12864 0.10231 
w22  -0.096157 0.095204 
Values of u1, u2 in pixels, not Micrometers!
